2d QCD and Integrability, Part II: Generalized QCD

We extend the study of integrable structures and analyticity of the spectrum in large $N_c$ QCD$_2$ to a broad class of theories called the generalized QCD, which are given by the Lagrangian $\mathcal{L}\propto {\rm tr}\,B\wedge F- {\rm tr}\,V(B)$ coupled to quarks in the fundamental representation. We recast the Bethe-Salpeter equation for the meson spectrum into a TQ-Baxter equation and determine a transfer matrix in a closed form for any given polynomial $V(B)$. Using an associated Fredholm equation, we numerically study the analytic structures of the spectrum as a function of the coefficients of $V(B)$. We determine the region of couplings where the theory admits a positive and discrete spectrum of mesons. Furthermore, we uncover a multi-sheeted structure with infinitely many multi-critical points, where several mesons become simultaneously massless. Lastly, we illustrate that this structure persists in the large-representation limit of the generalized QCD with the SU(2) gauge group.

==> figgen/solneg.csv <==
-1.7737125156308162,-3.586763288723787
-1.9929240051407826,-6.757225665368301
-2.124349093079269,-9.905702546975096
-2.2173330026440308,-13.048494248917404
-2.288857836053764,-16.189318067224455
-2.3467564025914545,-19.329387530007583
-2.395268889457279,-22.469177357834564
-2.4369407861539614,-25.608893050415883
-2.4734158723663957,-28.748628149995362
-2.5058150364873355,-31.888425371270635
-2.5349356166362864,-35.02830297363097
-2.561364305220484,-38.168267034757704
-2.5855449187472064,-41.308317490988536
-2.6078210366056185,-44.4484512327971
-2.628463894966704,-47.588663734917134
-2.647691244386081,-50.72894992714293
-2.6656804616547634,-53.86930465920291
-2.682577890821032,-57.00972294363911
-2.698505640648638,-60.15020007550361
-2.7135666245854266,-63.29073168332792
-2.7278483602986414,-66.43131374197081
-2.7414258769869195,-69.5719425647911
-2.7543639699509646,-72.71261478516882
-2.766718970265884,-75.85332733314097
-2.7785401492122324,-78.9940774104416
-2.789870844100987,-82.13486246578255
-2.800749369110812,-85.2756801713546
-2.811209758461857,-88.41652840102547
-2.821282377550324,-91.55740521041555
-2.8309944291563203,-94.69830881886594
-2.8403703755698695,-97.8392375932201
-2.849432292812594,-100.98019003329308
-2.858200169621367,-104.12116475888443
-2.8666921611916716,-107.26216049818383
-2.874924805633539,-110.40317607742557
-2.8829132095111016,-113.5442104116561
-2.890671207604427,-116.6852624964903
-2.89821150106454,-119.8263314007442
-2.9055457773674194,-122.96741625984552
-2.9126848148635514,-126.10851626993026
-2.919638574231727,-129.24963068254925
-2.9264162787526753,-132.39075879991344
-2.9330264849996226,-135.53189997061764
-2.9394771452834005,-138.6730535857886
-2.9457756629773604,-141.81421907561042
-2.951928941672223,-144.9553959061843
-2.9579434289667605,-148.0965835766881
-2.963825155579757,-151.2377816168011
-2.96957977036935,-154.37898958436767
-2.97521257176197,-157.52020706327363


==> figgen/solpos.csv <==
-1.2764867612960669,0
-2.4247114938514702,-4.344680980855882
-2.5246430051547475,-7.735622352759566
-2.5814046509679573,-10.989512606931404
-2.6234246835595516,-14.196584857262506
-2.6575604196669764,-17.38169082473868
-2.686597041517694,-20.554598263318816
-2.711990850378956,-23.719972354782822
-2.7346205834525006,-26.880339484194387
-2.7550664531983333,-30.037194262234625
-2.7737357880813627,-33.19148108580879
-2.7909275240496587,-36.34382794085059
-2.8068685652450602,-39.49466979190289
-2.8217357712358884,-42.64431812521205
-2.835669990991553,-45.79300228678925
-2.848785413388865,-48.94089516144594
-2.861176018711295,-52.08812972729148
-2.8729201609552653,-55.234810071406564
-2.884083903241653,-58.38101892335997
-2.894723497151583,-61.52682293198909
-2.904887259602045,-64.67227644015988
-2.9146170165423544,-67.817424236032
-2.923949229260263,-70.96230359215382
-2.932915884241273,-74.10694579963375
-2.9415452042161676,-77.25137733821428
-2.949862222189625,-80.39562077976153
-2.957889249180452,-83.53969549381651
-2.965646258609246,-86.6836182042974
-2.973151204659066,-89.82740343295207
-2.980420287850336,-92.97106385571166
-2.987468178056659,-96.11461059138848
-2.9943082029372343,-99.25805343733302
-3.0009525080619923,-102.40140106315086
-3.007412193709673,-105.54466117099052
-3.0136974323213375,-108.687840628986
-3.019817569817136,-111.83094558299062
-3.0257812133777624,-114.97398155064015
-3.031596307813497,-118.11695350094294
-3.037270202263831,-121.25986592194747
-3.0428097086665793,-124.40272287853392
-3.048221153190712,-127.54552806198298
-3.0535104216291558,-130.68828483266452
-3.0586829995864253,-133.83099625694237
-3.0637440081638343,-136.97366513919613
-3.0686982357366386,-140.11629404970282
-3.0735501663274056,-143.25888534899343
-3.078304005005475,-146.40144120919803
-3.082963700680142,-149.54396363280793
-3.087532966603084,-152.68645446921494
-3.092015298851693,-155.82891542933135


==> figgen/solps.csv <==
-1.2764867612960669,0
-2.4247114938514702,-4.344680980855882
-2.5246430051547475,-7.735622352759566
-2.5814046509679573,-10.989512606931404
-2.6234246835595516,-14.196584857262506
-2.6575604196669764,-17.38169082473868
-2.686597041517694,-20.554598263318816
-2.711990850378956,-23.719972354782822
-2.7346205834525006,-26.880339484194387
-2.7550664531983333,-30.037194262234625
-2.7737357880813627,-33.19148108580879
-2.7909275240496587,-36.34382794085059
-2.8068685652450602,-39.49466979190289
-2.8217357712358884,-42.64431812521205
-2.835669990991553,-45.79300228678925
-2.848785413388865,-48.94089516144594
-2.861176018711295,-52.08812972729148
-2.8729201609552653,-55.234810071406564
-2.884083903241653,-58.38101892335997
-2.894723497151583,-61.52682293198909
-2.904887259602045,-64.67227644015988
-2.9146170165423544,-67.817424236032
-2.923949229260263,-70.96230359215382
-2.932915884241273,-74.10694579963375
-2.9415452042161676,-77.25137733821428
-2.949862222189625,-80.39562077976153
-2.957889249180452,-83.53969549381651
-2.965646258609246,-86.6836182042974
-2.973151204659066,-89.82740343295207
-2.980420287850336,-92.97106385571166
-2.987468178056659,-96.11461059138848
-2.9943082029372343,-99.25805343733302
-3.0009525080619923,-102.40140106315086
-3.007412193709673,-105.54466117099052
-3.0136974323213375,-108.687840628986
-3.019817569817136,-111.83094558299062
-3.0257812133777624,-114.97398155064015
-3.031596307813497,-118.11695350094294
-3.037270202263831,-121.25986592194747
-3.0428097086665793,-124.40272287853392
-3.048221153190712,-127.54552806198298
-3.0535104216291558,-130.68828483266452
-3.0586829995864253,-133.83099625694237
-3.0637440081638343,-136.97366513919613
-3.0686982357366386,-140.11629404970282
-3.0735501663274056,-143.25888534899343
-3.078304005005475,-146.40144120919803
-3.082963700680142,-149.54396363280793
-3.087532966603084,-152.68645446921494
-3.092015298851693,-155.82891542933135

